Extending the Chemical Reach of the H3 Survey: Detailed Abundances of the Dwarf-galaxy Stellar Stream Wukong/LMS-1

We present the first detailed chemical-abundance analysis of stars from the dwarf-galaxy stellar stream Wukong/LMS-1 covering a wide metallicity range ($-3.5 < \rm[Fe/H] \lesssim -1.3$). We find abundance patterns that are effectively indistinguishable from the bulk of Indus and Jhelum, a pair of smaller stellar streams proposed to be dynamically associated with Wukong/LMS-1. We confirmed a carbon-enhanced metal-poor star ($\rm[C/Fe] > +0.7$ and $\rm[Fe/H] \sim -2.9$) in Wukong/LMS-1 with strong enhancements in Sr, Y, and Zr, which is peculiar given its solar-level [Ba/Fe]. Wukong/LMS-1 stars have high abundances of $\alpha$ elements up to $\rm[Fe/H] \gtrsim -2$, which is expected for relatively massive dwarfs. Towards the high-metallicity end, Wukong/LMS-1 becomes $\alpha$-poor, revealing that it probably experienced fairly standard chemical evolution. We identified a pair of N- and Na-rich stars in Wukong/LMS-1, reminiscent of multiple populations in globular clusters. This indicates that this dwarf galaxy contained at least one globular cluster that was completely disrupted in addition to two intact ones previously known to be associated with Wukong/LMS-1, which is possibly connected to similar evidence found in Indus. From these $\geq$3 globular clusters, we estimate the total mass of Wukong/LMS-1 to be ${\approx}10^{10} M_\odot$, representing ${\sim}1$% of the present-day Milky Way. Finally, the [Eu/Mg] ratio in Wukong/LMS-1 continuously increases with metallicity, making this the first example of a dwarf galaxy where the production of $r$-process elements is clearly dominated by delayed sources, presumably neutron-star mergers.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_response.txt <==
>> We thank the referee for a helpful report that we believe has improved the paper. Please see our responses below (inline with the original referee report, our responses prefixed by the ">>" symbol). Changes to the manuscript have also been indicated with bolded text.

The authors presented a chemical analysis of a recently discovered stream in the outer halo of the Milky Way. By means of high-resolution observations they characterized 7 stream members and concluded Typhon is the residuals of a high-energy dwarf galaxy.

I agree with the authors 1765600930139450752 is a suspicious object and, to be honest, I would not be surprised whether future observations  eventually show contradictory results. I could also propose different "naive probability": considering your two extreme metallicities [Fe/H]=-1.49 and -2.25, if you randomly select 5 more members of a given dwarf galaxy, what are the chances to have all metallicities compatible with the lower member?

>> To estimate the proposed probability, we used the best-matching dwarf galaxy MDF from Kirby et al. 2013, which is an Extra Gas model for Leo I (<[Fe/H]> = -1.45, peff=0.043, M=7.9). The large M value shows that the observed MDF is very peaked at its mean. In this simple MDF model, 4.1% of stars are metal-poor with [Fe/H] < -2. So using a binomial distribution, the probability of having all new stars with [Fe/H] < -2 is 0.041^5 ~ 10^-7, and the probability of >=1 star being metal poor is 18.8%. This doesn't account for the observational uncertainty, but it illustrates that the fraction of metal-poor stars in realistic MDFs is quite low so this is unsurprising. A shortened version of this discussion has been added to Section 3.1.

 I'm not concerned about the radial velocity of 1765600930139450752 but a little bit more about the number of stars the authors use to address their chemical arguments. In  Fig 2, top-left panel, the picture would vary significantly if the Oxygen upper limit would be a little bit more constraining… The declared no observable spread in [Na/Fe] but  a 0.40 dex is a significant spread even with a 0.15 mean uncertainty. Finally, I don't know if the authors can discard multiple stellar populations with very limited numbers of stars with full chemistry. Therefore I have some doubts about the main point of the paper: Typhon to be a dwarf galaxy.

>> We agree with the referee that the number of stars is small and thus conclusions must be tentative, as we have discussed throughout the paper. However, given the available data and its quality, this is the best that can be done right now. It is worth noting that 5 random stars from a globular cluster would typically show 2-3 stars with obviously enhanced Na abundances, and as we already stated in the paper the chance of having no stars in this range is <3%.
>> We agree that having better oxygen upper limits would be useful, but this is not possible with our data or we would have done so.
>> As the referee describes below, it is important to consider the effect of NLTE and provide a more quantitative determination on the [Na/Fe] dispersion. We have now added non-LTE corrections to the Na abundance in Table 2 and described the [Na/Fe] dispersion in the text. Using the same Gaussian scatter model as Fe, [Na/Fe] for the 5 metal-rich stars is unresolved, with sigma_Na < 0.19 in NLTE (and sigma_Na < 0.14 in LTE) at 95% confidence.

However, I would recommend this paper for publication in MNRAS based in two points:
a) In all the text the authors are exquisite by emphasizing how their result relies on the more metal-poor guy. I'd like to see this honesty also in the abstract.
b) The discussion about possible scenarios is certainly interesting with very cool points. If I have enjoyed and learnt with the paper also the community could.

In order to address my points I suggest the following changes:

0-Abstract
a)"recently discovered high-energy dwarf galaxy stream Typhon."---> please, eliminate "dwarf galaxy" at this stage or, alternatively, named as "dwarf galaxy candidate" or something similar.
>> removed dwarf galaxy
b) Include somewhere a clear sentence informing the readers your result strongly depends on the chemo-dynamical properties of the most metal-poor member and your statistic is somehow poor (or suboptimal or whatever).
>> To emphasize this, we have started the third sentence of the abstract with "Though the sample size is limited, we find that Typhon's chemical abundances are more like a dwarf galaxy than a globular cluster…"
c) "...but cosmological simulations give about 2:1 odds that Typhon is a high-energy tail of a massive galaxy instead of a new disrupted galaxy." This sentence suggests the authors did the simulations for this particular system. Which I think is inaccurate: please, clarify. IN addition, I don't like expressing "2:1 odds"... it sounds weird. Don't you prefer "more likely" or something similar? In any case this sentence needs to be improved to show what really the authors mean.
>> Instead of the 2:1 odds, we have updated this sentence to "We cannot clearly identify a known low-energy progenitor of Typhon in the Milky Way, but 70\% of high-apocenter stars in cosmological simulations are from high-energy tails of massive galaxies."

3-Results
 Please, try to be a little bit more quantitative when discussing Figure 2.

>> The limit on [Na/Fe] dispersion has been determined quantitatively and is now discussed in the context of Figure 2..

Other comments are provided below:

0-Abstract
 "...detailed abundances of known substructures before identifying the origin of new substructures." This is related to exercise drawn in the Conclusions and very interesting.
 Actually, I do agree with that. However, dynamics could eventually disagree. Could you support this sentence in the abstract?
>> Given the limited space in the abstract (we are already a bit over), we could not find a way to succinctly add additional support in the abstract, but we hope the current sentence still encourages the reader to look at our conclusion section for more details.

1-Introduction
SDSS, Pan-STARRS, and DES→Citations.

>> Done

"astrometry from the Gaia satellite" Please, sort citations by year and make clear which ones correspond to the Gaia consortium and which ones about the explosion of the number of streams.
>> Fixed by moving some citations

"closest dwarf galaxy streams" Closest streams suspected to be a dwarf galaxy? dwarf galaxy stream candidates?

>> added "candidates"

"high-resolution chemical abundances" What is this? abundances from high-resolution observations?

>> Yes, fixed.

2-Observations and abundance analysis.

"solely on the basis of observability" I'm afraid the observability is not as random selection as the authors kind of suggest. Based on that they have only access to a giant or subgiant population and this could potentially introduce some bias that I think should be addressed somewhere in the text. Are all the key abundances equally affected by the evolutionary state of the Typhon members?

>> First, what we meant here is that we selected all stars far enough south to be visible from Las Campanas and accessible during our actual observing run, which has now been clarified at the start of Section 2. Our stars do span from subgiants to giants as clear from Table 1.
>> To the referee's specific question about evolutionary states, the key abundances discussed are not affected by evolutionary state. Elements like CH and N are affected by dredge up on the upper RGB while other elements are not (e.g. Tolstoy et al 2009). Indeed RGB stars are better tracers of natal chemical abundances of old stellar populations than MS stars, because they do not suffer from gravitational settling (e.g. Dotter et al. 2017).

"differing by 24.4 km/s" & "total velocity changes by <5%"  Please, quoted the RVS Vrad  and total velocity for this object.

>> Added these values

"did not result in a substantially different orbit compared to the Gaia DR3 radial velocity" I trust on that but surely the community would benefit from more  quantitative comparison of orbital parameters. I think this is an important point to address.

>> Added the pericenter and apocenter differences to the text.


 "they are not yet calibrated" Just out of curiosity: are the spectroscopical and/or photometric parameters useful for such calibration? Are you having consistent results so far?

>> This is the subject of another paper we are working on now, with the aim to publish a publicly usable tool for quickly fitting echelle spectra. We do obtain values correlated with reference literature values, with offsets that can be removed (similar to APOGEE's calibration procedure). However, getting this right in detail is currently in progress.

"so lines are quite blended below 4500 A" I don't have problems if the authors refuse to use the blue side of their data. However, how blended are metallic lines in metal-poor and very metal-poor stars is a poor argument… Is the blue arm of Mike exclusively designed for stars with [Fe/H]<-3? You also use the Si line at 3905A, which is fine but also severely blended with Vanadium.

>> The blending is a strong function of temperature, metallicity, and detailed abundances (especially carbon). Blending on the blue side can be very severe even in stars at -2 and -3, or not problematic at all in stars with [Fe/H] = -1 for hotter stars. This doesn't preclude using the bluer wavelength regions, it just means that the lines have to be synthesized instead of fitting equivalent widths (and thus takes more time to analyze to ensure all blending lines have good abundances). Given the availability of lines of the same species at larger wavelengths in less blended regions, there's no reason to force this except for specific lines whose abundance would otherwise be un-measured (e.g. most neutron capture elements). In the case of Si 3905, it's only used here when the blending is not severe (and we would have rejected the line entirely, but it is necessary for star 3939 because the rotation makes the weaker Si lines unavailable).  We have added some additional description of this in the text.

"Lines requiring Voigt profile fits were rejected" citations and/or brief explanation would help to understand.

>> We added "to avoid dependence on line broadening parameters", which is described e.g. in stellar atmosphere textbooks by Gray or Rutten.

Table 1: Vhel column needs uncertainties. Is smhr computing them? how?

>> We have added an explanation to the text about the uncertainties, which are ~1 km/s. It is in principle possible to reach a few x 0.1 km/s but we did not take enough arc calibrations to ensure this, as it was not the goal of the paper.

Figure 1: This plot shows obvious flaws.
a)At least 9 panels do not show anything and some others show white (unuseful) space. Could the authors increase the scale and let the readers see the data?
>> Instead of decreasing the scale, we have added inset plots for the hotter stars. Part of the point of this figure is in fact to show that there is a wide variation in line strengths due to the large range in Teff in this data sample (i.e. being upfront about the challenges of line selection).
b) Gaia id and Teff are too small.
>> Made a bit larger
c) I dont see the point of overplotting the Jhelum star… Why don't the spectral synthesis the authors did for Eu instead?
>> One key empirical question is whether Typhon indeed has high-alpha or whether there is a problem with our analysis. A model-independent way of making this comparison is to take stars of similar stellar parameters and compare line strengths. This is why we show the Jhelum star. This is described in the caption.
d) What is the (b) on the top of the figure?
>> Removed, this was a typo in trying to place the figure…

Figure 2: Please, quote the spread in [Na/Fe] in the caption. Have the authors tried to evaluate the NLTE corrections for Na? Perhaps the situation could improve.

>> We have quoted the spread and added non-LTE.

3-Results

"The log ε abundances are the weighted average of different lines, where the weights account for the correlated effect of stellar parameters." This is not enough explained. How did you provide weights from stellar parameters?

>> We have added some more explanation here, but note the full description is very lengthy and provided in Ji+2020b.

"Gaia-Sausage-Enceladus (GSE)" Pease, cite.

>> We have clarified that the GSE and Kraken/Heracles abundances are from the same paper.

In Fig 3 and, even more clearly, in fig 4, there is plenty of white space in the top and bottom side of the panels. The visual effect is everything looks flatter than it is but both figures would be much more informative by changing the y-axis range.

>> We have slightly shrunk the axes in Figure 3, but the overall scale has not changed too much because we think it is important to have as many of the y-axes on a consistent scale for visual comparison as possible (e.g. [alpha/Fe] is all on the same scale, the neutron-capture elements are all on the same scale). We have zoomed in substantially on Figure 4 to highlight the differences as suggested.

Caption of Figure 3: Are the upper-limits included in the 68% region?

>> They are not included, which is now described in the caption.

4-Discussion and conclusions

"indicating that it captured delayed r-process production from a source like neutron star mergers" Could it be another source like CCSN? Do the authors mention only NSM because it is delayed? If the case could not be the unique explanation. Please, clarify.

>> The r-process can come from both prompt and delayed sources, which is usually associated with CCSN and NSMs respectively. We have chosen this specific language to reflect the fact that the origin of both prompt and delayed r-process sources is actually ambiguous (there can be prompt neutron star mergers, and there can be delayed CCSN enrichment of star-forming gas, and the situation is currently unclear).

"Late time" or "Late-time"?

>> Fixed to "late-time" where relevant.

"This delay could also potentially allow [Eu/Fe] to rise at late times, if the r-process enrichment delay is shorter than the Type Ia supernova delay or the retention of r-process elements is more efficient than retention of Type Ia supernova ejecta."  This sentence is dense and too large. I would suggest modifying since it is key to understand the (2) scenario.

>> This was the most general description, but we have clarified the text as: "Delayed star formation could also potentially explain the [Eu/Fe] rise at late times, since neutron star mergers produce Eu through the $r$-process and explode with a time delay. However, increasing Eu relative to Fe requires Eu to either increase faster than Fe, e.g. through a difference in the delay time distribution of neutron star mergers and Type~Ia supernovae."

"which gives about 2:1 odds"  Again, this is not clearly supported in the text. At least it is not clear to me, so maybe not for the readers.

>> We decided to remove this terminology from the abstract but keep it here. Odds ratios are simply the ratio of the probabilities between different events, so we have clarified in the text that the 2:1 ratio is calculated by 70/30. (We do not think the accuracy of our quick simulation estimate here warrants using the numerical precision of 2.3 instead of 2.)

In table 2, what is "cont'd"? What is "ul", upper limit? The name of the objects should be expressed like Gaia DR3 Id XXXXX… or something similar.

>> "cont'd" = Continued (so the table number stays the same). ul = upper limit, added to the bottom of the table. Added Gaia DR3 to the IDs.

>> In addition to the referee's comments, we have added a reference to Matsuno et al. 2022 on the Helmi streams that we had originally missed, adding a comparison to their Y measurements in the text. We also have shortened the abstract slightly and increased some figure sizes at the editor's request.

